Type II multiferroic order in two-dimensional transition metal halides from first principles spin-spiral calculations

We present a computational search for spin spiral ground states in two-dimensional transition metal halides that are experimentally known as van der Waals bonded bulk materials. Such spin spirals break the rotational symmetry of the lattice and lead to polar ground states where the axis of polarization is strongly coupled to the magnetic order (type II multiferroics). We apply the generalized Bloch theorem in conjunction with non-collinear density functional theory calculations to find the spiralling vector that minimizes the energy and then include spin-orbit coupling to calculate the preferred orientation of the spin plane with respect to the spiral vector. We find a wide variety of magnetic orders ranging from ferromagnetic, stripy anti-ferromagnetic, 120$^\circ$ non-collinear structures and incommensurate spin spirals. The latter two introduce polar axes and are found in the majority of materials considered here. The spontaneous polarization is calculated for the incommensurate spin spirals by performing full supercell relaxation including spinorbit coupling and the induced polarization is shown to be strongly dependent on the orientation of the spiral planes. We also test the effect of Hubbard corrections on the results and find that for most materials LDA+U results agree qualitatively with LDA. An exception is the Mn halides, which are found to exhibit incommensurate spin spiral ground states if Hubbard corrections are included whereas bare LDA yields a 120$^\circ$ non-collinear ground state.

==> cover.txt <==
Dear Editor

In the enclosed manuscript we report an analysis of magnetic ground states and multiferroic properties of 2D magnetic transition metal halides from first principles calculations. We apply the generalized Bloch Theorem to pinpoint the magnetic (spin spiral) ground state of 17 2D materials that all exist as van der Waals bonded bulk materials and thus are expected to be exfoliable from well known bulk compounds. 12 of the 17 materials exhibit magnetic ground states with non-collinear magnetic order and we show that all of these are multiferroic. In addition, we include spin-orbit coupling and calculate the spontaneous polarization induced by the spiral ground states. Finally we analyze the polarization in terms of the orientation of the ordering vector and spin spiral planes.

Due to the enormous interest in 2D magnetism we expect the manuscript to be of significant interest to a vast community. In particular, the very recent discovery of multiferroic behavor in 2D NiI2 (which is included in the present study) comprises the first example of non-collinear magnetic order in 2D. The present work predicts that 11 additional materials (exfoliable from bulk compounds) exhibits similar non-collinear magnetic order and associated type II spontaneous polarization. Htese findings will be of significant interest to experimentalists as well as theoreticians in the field.

For these reasons we believe the manuscript warrants publication in 2D materials.

Best Regards
Joachim Sødequist
Thomas Olsen
